The Rise and Fall of Ideas' Popularity

In the dynamic landscape of contemporary society, the popularity of ideas, opinions, and interests fluctuates rapidly. Traditional dynamical models in social sciences often fail to capture this inherent volatility, attributing changes to exogenous shocks rather than intrinsic features of the system. This paper introduces a novel, tractable model that simulates the natural rise and fall of ideas' popularity, offering a more accurate representation of real-world dynamics. Building upon the SIRS (Susceptible, Infectious, Recovered, Susceptible) epidemiological model, we incorporate a feedback mechanism that allows the recovery rate to vary dynamically based on the current state of the system. This modification reflects the cyclical nature of idea adoption and abandonment, driven by social saturation and renewed interest. Our model successfully captures the rapid and recurrent shifts in popularity, providing valuable insights into the mechanisms behind these fluctuations. This approach offers a robust framework for studying the diffusion dynamics of popular ideas, with potential applications across various fields such as marketing, technology adoption, and political movements.

==> figs/SIRSdetHopf+0.05/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:16:04

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.55
delta = 1.55

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf+0.05/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.14879999999999993 - 0.24399999999999988 λ**1 - 0.6 λ**2 - 1.0 λ**3
eigenvalues: [-0.60394253+0.j          0.00197126-0.49636395j  0.00197126+0.49636395j]
p(λ) stable: False
full criterion: 0.14639999999999992 > 0.14879999999999993: False
cond. 1: 1.55 < 0.6428571428571429 (False) and 1.55 ≥ -0.7566929133858269 (True): False
cond. 2: 0.5 ≤ 1.55 ≤ 0.9: False
cond. 3: 1.55 < 1.4080586080586082: False
Decomposition test: Pass


==> figs/SIRSdetHopf+0.1/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:16:38

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.6
delta = 1.6

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf+0.1/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.15359999999999996 - 0.2479999999999999 λ**1 - 0.6 λ**2 - 1.0 λ**3
eigenvalues: [-0.60777466+0.j          0.00388733-0.50270283j  0.00388733+0.50270283j]
p(λ) stable: False
full criterion: 0.14879999999999993 > 0.15359999999999996: False
cond. 1: 1.6 < 0.6428571428571429 (False) and 1.6 ≥ -0.7641791044776122 (True): False
cond. 2: 0.5 ≤ 1.6 ≤ 0.9: False
cond. 3: 1.6 < 1.3298701298701299: False
Decomposition test: Pass


==> figs/SIRSdetHopf+0.25/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:17:09

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.75
delta = 1.75

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf+0.25/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.16799999999999998 - 0.25999999999999995 λ**1 - 0.6 λ**2 - 1.0 λ**3
eigenvalues: [-0.61866971+0.j          0.00933486-0.52102135j  0.00933486+0.52102135j]
p(λ) stable: False
full criterion: 0.15599999999999997 > 0.16799999999999998: False
cond. 1: 1.75 < 0.6428571428571429 (False) and 1.75 ≥ -0.7903225806451615 (True): False
cond. 2: 0.5 ≤ 1.75 ≤ 0.9: False
cond. 3: 1.75 < 1.1529411764705884: False
Decomposition test: Pass


==> figs/SIRSdetHopf+0.5/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:17:39

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 2
delta = 2

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf+0.5/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.19200000000000014 - 0.28000000000000014 λ**1 -
0.6000000000000001 λ**2 - 1.0 λ**3
eigenvalues: [-0.6351197 +0.j          0.01755985-0.54954242j  0.01755985+0.54954242j]
p(λ) stable: False
full criterion: 0.1680000000000001 > 0.19200000000000014: False
cond. 1: 2 < 0.6428571428571429 (False) and 2 ≥ -0.8421052631578948 (True): False
cond. 2: 0.5 ≤ 2 ≤ 0.9: False
cond. 3: 2 < 0.9696969696969697: False
Decomposition test: Pass


==> figs/SIRSdetHopf-0.05/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:15:46

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.45
delta = 1.45

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf-0.05/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.13920000000000018 - 0.23600000000000027 λ**1 -
0.6000000000000001 λ**2 - 1.0 λ**3
eigenvalues: [-0.59594008+0.j         -0.00202996-0.48329743j -0.00202996+0.48329743j]
p(λ) stable: True
full criterion: 0.14160000000000017 > 0.13920000000000018: True
cond. 1: 1.45 < 0.6428571428571429 (False) and 1.45 ≥ -0.7442477876106196 (True): False
cond. 2: 0.5 ≤ 1.45 ≤ 0.9: False
cond. 3: 1.45 < 1.609569377990431: True
Decomposition test: Pass


==> figs/SIRSdetHopf-0.1/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:15:21

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.4
delta = 1.4

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf-0.1/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.1344 - 0.23200000000000004 λ**1 - 0.6000000000000001 λ**2 - 1.0 λ**3
eigenvalues: [-0.59175504+0.j         -0.00412248-0.47655431j -0.00412248+0.47655431j]
p(λ) stable: True
full criterion: 0.13920000000000005 > 0.1344: True
cond. 1: 1.4 < 0.6428571428571429 (False) and 1.4 ≥ -0.7396226415094341 (True): False
cond. 2: 0.5 ≤ 1.4 ≤ 0.9: False
cond. 3: 1.4 < 1.7422222222222226: True
Decomposition test: Pass


==> figs/SIRSdetHopf-0.25/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:14:51

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.25
delta = 1.25

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf-0.25/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.12000000000000002 - 0.22000000000000003 λ**1 -
0.6000000000000001 λ**2 - 1.0 λ**3
eigenvalues: [-0.57835884+0.j         -0.01082058-0.45537519j -0.01082058+0.45537519j]
p(λ) stable: True
full criterion: 0.13200000000000003 > 0.12000000000000002: True
cond. 1: 1.25 < 0.6428571428571429 (False) and 1.25 ≥ -0.7352941176470589 (True): False
cond. 2: 0.5 ≤ 1.25 ≤ 0.9: False
cond. 3: 1.25 < 2.3809523809523814: True
Decomposition test: Pass


==> figs/SIRSdetHopf-0.5/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:11:56

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1
delta = 1

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf-0.5/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.09600000000000007 - 0.20000000000000012 λ**1 -
0.6000000000000001 λ**2 - 1.0 λ**3
eigenvalues: [-0.55249928+0.j         -0.02375036-0.41616319j -0.02375036+0.41616319j]
p(λ) stable: True
full criterion: 0.12000000000000009 > 0.09600000000000007: True
cond. 1: 1 < 0.6428571428571429 (False) and 1 ≥ -0.8000000000000003 (True): False
cond. 2: 0.5 ≤ 1 ≤ 0.9: False
cond. 3: 1 < 8.000000000000002: True
Decomposition test: Pass


==> figs/SIRSdetHopf/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 09:36:08

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.5
delta = 1.5

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetHopf/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.4 0.4 0.2]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.14399999999999993 - 0.23999999999999988 λ**1 - 0.6 λ**2 - 1.0 λ**3
eigenvalues: [-6.00000000e-01+0.j         -6.83905516e-17-0.48989795j
 -6.83905516e-17+0.48989795j]
p(λ) stable: True
full criterion: 0.14399999999999993 > 0.14399999999999993: False
cond. 1: 1.5 < 0.6428571428571429 (False) and 1.5 ≥ -0.7500000000000002 (True): False
cond. 2: 0.5 ≤ 1.5 ≤ 0.9: False
cond. 3: 1.5 < 1.5: False
Decomposition test: Pass


==> figs/SIRSdetNonStab/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 11:03:40

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 1.5
delta = 2.5

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetNonStab/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.30318609 0.50531015 0.15159304]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.18062368306983895 - 0.2542650383525702 λ**1 - 0.6526550748367731 λ**2 -
1.0 λ**3
eigenvalues: [-0.67339246+0.j          0.01036869-0.51780491j  0.01036869+0.51780491j]
p(λ) stable: False
full criterion: 0.16594736763437168 > 0.18062368306983895: False
cond. 1: 1.5 < 0.6428571428571429 (False) and 2.5 ≥ -0.7500000000000002 (True): False
cond. 2: 0.5 ≤ 1.5 ≤ 0.9: False
cond. 3: 2.5 < 1.5: False
Decomposition test: Pass


==> figs/SIRSdetStab1/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 11:01:26

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 0.45
delta = 3

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetStab1/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.1158472  0.77231468 0.0579236 ]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.07728200102237794 - 0.19696142091028043 λ**1 -
0.7861573398517293 λ**2 - 1.0 λ**3
eigenvalues: [-0.66475188+0.j         -0.06070273-0.33551765j -0.06070273+0.33551765j]
p(λ) stable: True
full criterion: 0.15484266671624283 > 0.07728200102237794: True
cond. 1: 0.45 < 0.6428571428571429 (True) and 3 ≥ 0.30000000000000004 (True): True
cond. 2: 0.5 ≤ 0.45 ≤ 0.9: False
cond. 3: 3 < 3.6000000000000014: True
Decomposition test: Pass


==> figs/SIRSdetStab2/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 11:02:08

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 0.65
delta = 0.6

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetStab2/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.41611099 0.38410245 0.20805549]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.05990932456209978 - 0.1687223086804055 λ**1 - 0.5920512250458866 λ**2 -
1.0 λ**3
eigenvalues: [-0.49553987+0.j         -0.04825568-0.34433773j -0.04825568+0.34433773j]
p(λ) stable: True
full criterion: 0.0998922495468043 > 0.05990932456209978: True
cond. 1: 0.65 < 0.6428571428571429 (False) and 0.6 ≥ -16.900000000000176 (True): False
cond. 2: 0.5 ≤ 0.65 ≤ 0.9: True
cond. 3: 0.6 < -4.506666666666667: False
Decomposition test: Pass


==> figs/SIRSdetStab3/input.txt <==
Deterministic SIRS (gamma time dependent)

Modello:
ds=(-beta*s*i + xi*(1.0-s-i))*dt
di=(beta*s*i-np.exp(lngamma)*i)*dt
dlngamma=(alpha*i-delta*s)*dt

Elaborazione: 02/09/2024 11:02:44

Parametri in input:
beta  = 0.5
xi    = 0.4
alpha = 0.95
delta = 0.6

Parametri di calcolo:
T = 200
passi = 1000 (dt = 0.001)

Inizializzazione delle variabili:
s0 = 0.9
i0 = 0.1
gamma0 = 0.1


==> figs/SIRSdetStab3/output.txt <==
Punti fissi:
e1=[1 0 0]
e2=[0 1 0]
x*=[0.49455555 0.31235087 0.24727778]

Routh–Hurwitz stability criterion for p(λ):
p(λ) = -0.07080612605058814 - 0.17446444775733486 λ**1 - 0.556175437320667 λ**2 -
1.0 λ**3
eigenvalues: [-0.49342147+0.j         -0.03137698-0.37751262j -0.03137698+0.37751262j]
p(λ) stable: True
full criterion: 0.09703284052834438 > 0.07080612605058814: True
cond. 1: 0.95 < 0.6428571428571429 (False) and 0.6 ≥ -0.8395348837209305 (True): False
cond. 2: 0.5 ≤ 0.95 ≤ 0.9: False
cond. 3: 0.6 < 16.044444444444466: True
Decomposition test: Pass

